High-Throughput VLSI Architecture for GRAND Markov Order

Guessing Random Additive Noise Decoding (GRAND) is a recently proposed Maximum Likelihood (ML) decoding technique. Irrespective of the structure of the error correcting code, GRAND tries to guess the noise that corrupted the codeword in order to decode any linear error-correcting block code. GRAND Markov Order (GRAND-MO) is a variant of GRAND that is useful to decode error correcting code transmitted over communication channels with memory which are vulnerable to burst noise. Usually, interleavers and de-interleavers are used in communication systems to mitigate the effects of channel memory. Interleaving and de-interleaving introduce undesirable latency, which increases with channel memory. To prevent this added latency penalty, GRAND-MO can be directly used on the hard demodulated channel signals. This work reports the first GRAND-MO hardware architecture which achieves an average throughput of up to $52$ Gbps and $64$ Gbps for a code length of $128$ and $79$ respectively. Compared to the GRANDAB, hard-input variant of GRAND, the proposed architecture achieves $3$ dB gain in decoding performance for a target FER of $10^{-5}$. Similarly, comparing the GRAND-MO decoder with a decoder tailored for a $(79,64)$ BCH code showed that the proposed architecture achieves 33$\%$ higher worst case throughput and $2$ dB gain in decoding performance.

==> data/results/BCH/FER_BCH_GRANDAB_G0025.txt <==
 #### GRANDAB g =  0.025       
SNR 		 FER		
0		0.30096	
0.5		0.22605	
1		0.1855	
1.5		0.179996	
2		0.143574	
2.5		0.129636	
3		0.0972318	
3.5		0.0960197	
4		0.0589068	
4.5		0.0409688	
5		0.037981	
5.5		0.0204115	
6		0.0148261	
6.5		0.0105733	
7		0.00572083	
7.5		0.00330542	
8		0.00180539	
8.5		0.000928839	
9		0.000400978	
9.5		0.000190455	
10		6.96875e-05	
10.5		2.19281e-05	
11		6.91741e-06	
11.5		1.83692e-06	


==> data/results/BCH/FER_BCH_GRANDAB_G005.txt <==
 #### GRANDAB g =  0.05       
SNR 		 FER		
0		0.502332	
0.5		0.385283	
1		0.367269	
1.5		0.269834	
2		0.244631	
2.5		0.239565	
3		0.172598	
3.5		0.135641	
4		0.101972	
4.5		0.0968499	
5		0.0593286	
5.5		0.0398719	
6		0.0274599	
6.5		0.0157158	
7		0.0118536	
7.5		0.00628065	
8		0.00305758	
8.5		0.00158212	
9		0.000651962	
9.5		0.000319773	
10		0.000133413	
10.5		3.56694e-05	
11		1.10387e-05	
11.5		3.84923e-06	
12		8.45087e-07	


==> data/results/BCH/FER_BCH_GRANDAB_G01.txt <==
 #### GRANDAB g =  0.1       
SNR 		 FER		
0		0.642986	
0.5		0.607542	
1		0.515007	
1.5		0.478265	
2		0.346766	
2.5		0.329275	
3		0.314812	
3.5		0.243234	
4		0.169594	
4.5		0.148041	
5		0.0897582	
5.5		0.0773761	
6		0.0422879	
6.5		0.0309915	
7		0.0166459	
7.5		0.00985397	
8		0.00602393	
8.5		0.0029448	
9		0.0010871	
9.5		0.000543335	
10		0.000211507	
10.5		7.45629e-05	
11		1.80325e-05	
11.5		5.82954e-06	
12		1.22881e-06	


==> data/results/BCH/FER_BCH_GRANDAB_G02.txt <==
 #### GRANDAB g =  0.2       
SNR 		 FER		
0		0.827047	
0.5		0.806949	
1		0.703216	
1.5		0.617967	
2		0.537179	
2.5		0.450974	
3		0.372857	
3.5		0.319939	
4		0.247254	
4.5		0.213264	
5		0.150902	
5.5		0.0919039	
6		0.06178	
6.5		0.0362863	
7		0.0261673	
7.5		0.0137065	
8		0.00814957	
8.5		0.00394305	
9		0.00193498	
9.5		0.000818921	
10		0.000271833	
10.5		0.000101138	
11		2.89972e-05	
11.5		7.34961e-06	
12		1.87918e-06	


==> data/results/BCH/FER_BCH_GRANDAB_G04.txt <==
 #### GRANDAB g =  0.4       
SNR 		 FER		
0		0.933434	
0.5		0.903758	
1		0.887879	
1.5		0.755436	
2		0.725869	
2.5		0.598208	
3		0.46241	
3.5		0.387093	
4		0.307945	
4.5		0.188492	
5		0.164775	
5.5		0.104282	
6		0.0581329	
6.5		0.0362486	
7		0.0223187	
7.5		0.0111501	
8		0.00634491	
8.5		0.00351608	
9		0.00194434	
9.5		0.000689783	
10		0.000224773	
10.5		7.43119e-05	
11		2.53891e-05	


==> data/results/BCH/FER_BCH_GRANDAB_G08.txt <==
 #### GRANDAB g =  0.8       
SNR 		 FER		
0		1	
0.5		0.992064	
1		0.976912	
1.5		0.932085	
2		0.825882	
2.5		0.726512	
3		0.610468	
3.5		0.380373	
4		0.26893	
4.5		0.152419	
5		0.0976302	
5.5		0.0429104	
6		0.016277	
6.5		0.00702487	
7		0.00351863	
7.5		0.0013855	
8		0.000647161	
8.5		0.000286427	
9		0.00011761	
9.5		5.72172e-05	
10		1.8008e-05	
10.5		6.2736e-06	


==> data/results/BCH/FER_BCH_GRANDAB_G1.txt <==
 #### GRANDAB g =  1       
SNR 		 FER		
0		1	
0.5		1	
1		0.984848	
1.5		1	
2		0.870663	
2.5		0.844264	
3		0.673152	
3.5		0.407733	
4		0.253125	
4.5		0.105956	
5		0.0537267	
5.5		0.0136524	
6		0.00383584	
6.5		0.000727523	
7		0.000124961	
7.5		1.81936e-05	
8		2.21799e-06	


==> data/results/BCH/FER_BCH_GRANDG_1.txt <==
 #### GRANDMO g =  1       
SNR 		 FER		
0		1	
0.5		1	
1		0.984127	
1.5		1	
2		0.873355	
2.5		0.844813	
3		0.663387	
3.5		0.396516	
4		0.256303	
4.5		0.106535	
5		0.0531843	
5.5		0.0141804	
6		0.00371493	
6.5		0.00072776	
7		0.000118424	
7.5		1.85216e-05	
8		1.92156e-06	


==> data/results/BCH/FER_BCH_GRANDMO_G0025.txt <==
 #### GRANDMO g =  0.025       
SNR 		 FER		
0		0.0391031	
0.5		0.0364769	
1		0.0230776	
1.5		0.0173548	
2		0.0128286	
2.5		0.0114862	
3		0.00791459	
3.5		0.00654758	
4		0.00464145	
4.5		0.00318688	
5		0.00182271	
5.5		0.0015776	
6		0.000807496	
6.5		0.000547159	
7		0.000294104	
7.5		0.000180259	
8		0.000107236	
8.5		5.54188e-05	
9		2.43979e-05	
9.5		9.33494e-06	
10		3.80832e-06	


==> data/results/BCH/FER_BCH_GRANDMO_G005.txt <==
 #### GRANDMO g =  0.05       
SNR 		 FER		
0		0.0808632	
0.5		0.0651827	
1		0.0479203	
1.5		0.0319046	
2		0.0258663	
2.5		0.0157224	
3		0.00969629	
3.5		0.00672536	
4		0.00415307	
4.5		0.00242602	
5		0.00133005	
5.5		0.000828597	
6		0.000423218	
6.5		0.000205326	
7		0.000114483	
7.5		6.5605e-05	
8		2.57699e-05	
8.5		1.05024e-05	
9		5.39442e-06	
9.5		2.34918e-06	
10		9.03662e-07	


==> data/results/BCH/FER_BCH_GRANDMO_G01.txt <==
 #### GRANDMO g =  0.1       
SNR 		 FER		
0		0.205415	
0.5		0.171553	
1		0.132837	
1.5		0.0963736	
2		0.0637923	
2.5		0.0392851	
3		0.033812	
3.5		0.0192967	
4		0.00800778	
4.5		0.00495401	
5		0.00305974	
5.5		0.00121616	
6		0.000698419	
6.5		0.000244086	
7		8.08769e-05	
7.5		2.63866e-05	
8		8.64554e-06	


==> data/results/BCH/FER_BCH_GRANDMO_G02.txt <==
 #### GRANDMO g =  0.2       
SNR 		 FER		
0		0.509547	
0.5		0.521833	
1		0.367384	
1.5		0.271348	
2		0.187511	
2.5		0.135962	
3		0.0744942	
3.5		0.0481474	
4		0.0264491	
4.5		0.0160215	
5		0.00563079	
5.5		0.00328797	
6		0.001159	
6.5		0.000519991	
7		0.000140091	
7.5		5.45902e-05	
8		1.50112e-05	
8.5		3.47e-6


==> data/results/BCH/FER_BCH_GRANDMO_G02_16_16.txt <==
 #### GRANDMO g =  0.2 Burst 1 16 Burst 2 16
SNR 		 FER		
0		0.523512	
0.5		0.49305	
1		0.354959	
1.5		0.265785	
2		0.204176	
2.5		0.145416	
3		0.0935113	
3.5		0.0631606	
4		0.0344922	
4.5		0.0265098	
5		0.0123357	
5.5		0.00727856	
6		0.00480115	
6.5		0.00260078	
7		0.00128239	
7.5		0.000700549	
8		0.000388721	
8.5		0.000197858	
9		8.68129e-05	
9.5		3.69283e-05	
10		1.41681e-05	
10.5		7.24459e-06	
11		1.72105e-06	


==> data/results/BCH/FER_BCH_GRANDMO_G02_16_8.txt <==
 #### GRANDMO g =  0.2 Burst 1 16 Burst 2 8
SNR 		 FER		
0		0.558013	
0.5		0.500197	
1		0.37626	
1.5		0.316707	
2		0.221127	
2.5		0.154862	
3		0.117427	
3.5		0.0815382	
4		0.0438949	
4.5		0.0333208	
5		0.0173773	
5.5		0.00822701	
6		0.00516861	
6.5		0.00347194	
7		0.00156424	
7.5		0.000676506	
8		0.000419896	
8.5		0.000193475	
9		8.73534e-05	
9.5		3.64651e-05	
10		1.41691e-05	
10.5		6.06947e-06	
11		1.54066e-06	


==> data/results/BCH/FER_BCH_GRANDMO_G02_32_16.txt <==
 #### GRANDMO g =  0.2 Burst 1 32 Burst 2 16
SNR 		 FER		
0		0.492697	
0.5		0.466407	
1		0.342789	
1.5		0.263782	
2		0.19042	
2.5		0.139056	
3		0.0815178	
3.5		0.058894	
4		0.029228	
4.5		0.019165	
5		0.00709616	
5.5		0.00410811	
6		0.00150595	
6.5		0.000645126	
7		0.000270883	
7.5		9.07956e-05	
8		3.27858e-05	
8.5		1.03102e-05	
9		3.4883e-06	


==> data/results/BCH/FER_BCH_GRANDMO_G02_32_24.txt <==
 #### GRANDMO g =  0.2 Burst 1 32 Burst 2 24
SNR 		 FER		
0		0.508754	
0.5		0.474033	
1		0.352309	
1.5		0.254187	
2		0.206365	
2.5		0.150931	
3		0.0900631	
3.5		0.0583475	
4		0.0293174	
4.5		0.0204627	
5		0.00813417	
5.5		0.00491554	
6		0.0017619	
6.5		0.000717184	
7		0.000302679	
7.5		9.56089e-05	
8		3.71147e-05	
8.5		1.16555e-05	
9		3.96901e-06	


==> data/results/BCH/FER_BCH_GRANDMO_G02_32_32.txt <==
 #### GRANDMO g =  0.2 Burst 1 32 Burst 2 32
SNR 		 FER		
0		0.5206	
0.5		0.479921	
1		0.369148	
1.5		0.281419	
2		0.201202	
2.5		0.14412	
3		0.0999607	
3.5		0.0596194	
4		0.0360178	
4.5		0.0247396	
5		0.00937055	
5.5		0.00538109	
6		0.00190895	
6.5		0.000833492	
7		0.000358476	
7.5		0.000111654	
8		3.887e-05	
8.5		1.24002e-05	
9		4.49937e-06	


==> data/results/BCH/FER_BCH_GRANDMO_G02_32_8.txt <==
 #### GRANDMO g =  0.2 Burst 1 32 Burst 2 8
SNR 		 FER		
0		0.555474	
0.5		0.487258	
1		0.37653	
1.5		0.318435	
2		0.212639	
2.5		0.147794	
3		0.108162	
3.5		0.0648911	
4		0.0353583	
4.5		0.024839	
5		0.0111796	
5.5		0.00535553	
6		0.0025137	
6.5		0.00100748	
7		0.000376154	
7.5		0.000140712	
8		5.40702e-05	
8.5		1.39013e-05	
9		4.57934e-06	
9.5		1.26823e-06	
10		5.33135e-07	
10.5		1.50338e-07	
11		3.94197e-08	


==> data/results/BCH/FER_BCH_GRANDMO_G02_8_8.txt <==
 #### GRANDMO g =  0.2 Burst 1 8 Burst 2 8
SNR 		 FER		
0		0.585114	
0.5		0.521553	
1		0.431147	
1.5		0.367768	
2		0.245899	
2.5		0.215584	
3		0.181116	
3.5		0.12095	
4		0.0908073	
4.5		0.0591565	
5		0.0496973	
5.5		0.0346208	
6		0.021592	
6.5		0.0122727	
7		0.00833816	
7.5		0.00527514	
8		0.00282452	
8.5		0.00115684	
9		0.000598422	
9.5		0.000241761	
10		8.83472e-05	
10.5		2.92386e-05	
11		8.53473e-06	


==> data/results/BCH/FER_BCH_GRANDMO_G04.txt <==
 #### GRANDMO g =  0.4       
SNR 		 FER		
0		0.892402	
0.5		0.884949	
1		0.732006	
1.5		0.605755	
2		0.551377	
2.5		0.421748	
3		0.259519	
3.5		0.159801	
4		0.0968105	
4.5		0.0473879	
5		0.0210991	
5.5		0.00998286	
6		0.00301773	
6.5		0.000981806	
7		0.000260511	
7.5		7.21969e-05	
8		2.19888e-05	
8.5		3.8952e-06	
9		1.01329e-06	


==> data/results/BCH/FER_BCH_GRANDMO_G08.txt <==
 #### GRANDMO g =  0.8       
SNR 		 FER		
0		1	
0.5		0.992064	
1		0.976191	
1.5		0.932085	
2		0.824906	
2.5		0.741835	
3		0.592739	
3.5		0.368867	
4		0.250082	
4.5		0.12962	
5		0.0715875	
5.5		0.0230165	
6		0.00697844	
6.5		0.00272299	
7		0.000623911	
7.5		0.000123452	
8		2.295e-05	
8.5		3.7277e-06	
9		6.32742e-07	


==> data/results/BCH/FER_BCH_GRANDMO_G1.txt <==
 #### GRANDMO g =  1       
SNR 		 FER		
0		1	
0.5		1	
1		0.984127	
1.5		1	
2		0.873355	
2.5		0.844813	
3		0.663387	
3.5		0.396516	
4		0.256303	
4.5		0.106535	
5		0.0531843	
5.5		0.0141804	
6		0.00371493	
6.5		0.00072776	
7		0.000118424	
7.5		1.85216e-05	
8		1.92156e-06	


==> data/results/BCH/FER_BCH_GRAND_G1.txt <==
 #### GRANDMO g =  1       
SNR 		 FER		
0		1	
0.5		1	
1		0.984127	
1.5		1	
2		0.873355	
2.5		0.844813	
3		0.663387	
3.5		0.396516	
4		0.256303	
4.5		0.106535	
5		0.0531843	
5.5		0.0141804	
6		0.00371493	
6.5		0.00072776	
7		0.000118424	
7.5		1.85216e-05	
8		1.92156e-06	


==> data/results/BCH_79_64/FER_BCH_GRANDAB_G_01.txt <==
 #### GRANDAB g =  0.1       
SNR 		 FER		
0		0.526944	
0.5		0.481515	
1		0.3733	
1.5		0.369611	
2		0.300512	
2.5		0.226844	
3		0.214918	
3.5		0.168428	
4		0.146806	
4.5		0.091985	
5		0.0767056	
5.5		0.050369	
6		0.037481	
6.5		0.0204958	
7		0.014296	
7.5		0.00749462	
8		0.00451002	
8.5		0.00208584	
9		0.00108289	
9.5		0.00050614	
10		0.000180025	
10.5		7.35603e-05	
11		1.96429e-05	
11.5		5.16958e-06	
12		1.40871e-06	


==> data/results/BCH_79_64/FER_BCH_GRANDAB_G_02.txt <==
 #### GRANDAB g =  0.2       
SNR 		 FER		
0		0.744749	
0.5		0.636405	
1		0.592606	
1.5		0.487995	
2		0.458384	
2.5		0.349119	
3		0.3115	
3.5		0.263304	
4		0.2152	
4.5		0.157596	
5		0.12062	
5.5		0.0770422	
6		0.0625773	
6.5		0.0375545	
7		0.0184018	
7.5		0.0130388	
8		0.00644705	
8.5		0.00385069	
9		0.00174058	
9.5		0.000675207	
10		0.00032666	
10.5		0.000101737	
11		3.27228e-05	
11.5		8.99769e-06	
12		2.36247e-06	


==> data/results/BCH_79_64/FER_BCH_GRANDAB_G_04.txt <==
 #### GRANDAB g =  0.4       
SNR 		 FER		
0		0.884949	
0.5		0.784901	
1		0.747906	
1.5		0.706076	
2		0.602639	
2.5		0.51814	
3		0.389013	
3.5		0.327877	
4		0.248164	
4.5		0.21011	
5		0.140846	
5.5		0.0926201	
6		0.0721453	
6.5		0.0419526	
7		0.0262332	
7.5		0.0131681	
8		0.00804273	
8.5		0.0039617	
9		0.00199858	
9.5		0.00099175	
10		0.000315066	
10.5		0.000116759	
11		4.0316e-05	
11.5		9.84451e-06	
12		2.21404e-06	


==> data/results/BCH_79_64/FER_BCH_GRANDAB_G_08.txt <==
 #### GRANDAB g =  0.8       
SNR 		 FER		
0		0.984127	
0.5		0.961761	
1		0.941198	
1.5		0.841919	
2		0.743359	
2.5		0.597638	
3		0.539566	
3.5		0.359108	
4		0.256706	
4.5		0.165077	
5		0.102922	
5.5		0.0590615	
6		0.0374243	
6.5		0.0153943	
7		0.00763052	
7.5		0.0037247	
8		0.00206813	
8.5		0.000965594	
9		0.000417624	
9.5		0.000163037	
10		6.75172e-05	
10.5		3.12181e-05	
11		8.09576e-06	
11.5		2.10217e-06	
12		5.75108e-07	


==> data/results/BCH_79_64/FER_BCH_GRANDAB_G_1.txt <==
 #### GRANDAB g =  1       
SNR 		 FER		
0		1	
0.5		0.984127	
1		0.947236	
1.5		0.924776	
2		0.843884	
2.5		0.719211	
3		0.562832	
3.5		0.378022	
4		0.233217	
4.5		0.119533	
5		0.0606875	
5.5		0.0284528	
6		0.00858691	
6.5		0.002685	
7		0.000711451	
7.5		0.000208674	
8		2.73538e-05	
8.5		4.33879e-06	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_02_08_04.txt <==
 #### GRANDMO g =  0.2 Burst 1 8 Burst 2 4
SNR 		 FER		
0		0.416664	
0.5		0.365416	
1		0.310494	
1.5		0.240945	
2		0.153913	
2.5		0.124269	
3		0.0981444	
3.5		0.0507697	
4		0.0380777	
4.5		0.0220946	
5		0.0109739	
5.5		0.00511956	
6		0.00281711	
6.5		0.00105384	
7		0.000445472	
7.5		0.000142992	
8		7.2592e-05	
8.5		1.8069e-05	
9		5.97879e-06	
9.5		2.47305e-06	
10		6.74117e-07	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_01.txt <==
 #### GRANDAB g =  0.1       
SNR 		 FER		
0		0.205365	
0.5		0.159407	
1		0.105394	
1.5		0.0825697	
2		0.077206	
2.5		0.0451219	
3		0.0300054	
3.5		0.0213671	
4		0.0125767	
4.5		0.00584739	
5		0.00349054	
5.5		0.00176892	
6		0.000830501	
6.5		0.000388349	
7		0.000186562	
7.5		8.44858e-05	
8		3.52725e-05	
8.5		1.52541e-05	
9		6.44775e-06	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_01_16_16.txt <==
 #### GRANDMO g =  0.1 Burst 1 16 Burst 2 16
SNR 		 FER		
0		0.273028	
0.5		0.193062	
1		0.173021	
1.5		0.127511	
2		0.102017	
2.5		0.0960777	
3		0.0780208	
3.5		0.0469434	
4		0.0316214	
4.5		0.0250639	
5		0.0175215	
5.5		0.00982916	
6		0.0075627	
6.5		0.00513241	
7		0.00259529	
7.5		0.00174994	
8		0.000798714	
8.5		0.000433564	
9		0.000180184	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_01_16_8.txt <==
 #### GRANDMO g =  0.1 Burst 1 16 Burst 2 8
SNR 		 FER		
0		0.246642	
0.5		0.197963	
1		0.175876	
1.5		0.121049	
2		0.0988575	
2.5		0.0980488	
3		0.0756158	
3.5		0.0472023	
4		0.0308138	
4.5		0.0253709	
5		0.0164865	
5.5		0.00987349	
6		0.00766436	
6.5		0.00561103	
7		0.00266852	
7.5		0.00169263	
8		0.000727342	
8.5		0.000448194	
9		0.000186013	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_01_2_2.txt <==
 #### GRANDMO g =  0.1 Burst 1 2 Burst 2 2
SNR 		 FER		
0		0.524925	
0.5		0.484508	
1		0.364707	
1.5		0.371204	
2		0.296358	
2.5		0.226499	
3		0.214088	
3.5		0.173942	
4		0.146676	
4.5		0.0883351	
5		0.0766315	
5.5		0.048671	
6		0.0370359	
6.5		0.0207978	
7		0.014296	
7.5		0.00749462	
8		0.00451002	
8.5		0.00208584	
9		0.00108289	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_01_4_4.txt <==
 #### GRANDMO g =  0.1 Burst 1 4 Burst 2 4
SNR 		 FER		
0		0.486541	
0.5		0.380866	
1		0.328541	
1.5		0.311704	
2		0.222112	
2.5		0.222063	
3		0.194008	
3.5		0.132293	
4		0.115057	
4.5		0.0815036	
5		0.0565585	
5.5		0.0463325	
6		0.0247302	
6.5		0.0182724	
7		0.0111362	
7.5		0.00612674	
8		0.0037106	
8.5		0.00191318	
9		0.000729134	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_01_8_4.txt <==
 #### GRANDMO g =  0.1 Burst 1 8 Burst 2 4
SNR 		 FER		
0		0.355658	
0.5		0.289771	
1		0.266892	
1.5		0.205493	
2		0.163332	
2.5		0.158491	
3		0.112247	
3.5		0.100067	
4		0.0862631	
4.5		0.0514125	
5		0.0446735	
5.5		0.0261285	
6		0.0182322	
6.5		0.0114276	
7		0.00640467	
7.5		0.00426805	
8		0.00225958	
8.5		0.00119216	
9		0.000506407	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_01_8_8.txt <==
 #### GRANDMO g =  0.1 Burst 1 8 Burst 2 8
SNR 		 FER		
0		0.344835	
0.5		0.298341	
1		0.269558	
1.5		0.207076	
2		0.162798	
2.5		0.158443	
3		0.112254	
3.5		0.102731	
4		0.0841442	
4.5		0.0537546	
5		0.0423196	
5.5		0.0252805	
6		0.018691	
6.5		0.0114072	
7		0.00657251	
7.5		0.00436788	
8		0.00223719	
8.5		0.00120206	
9		0.00051497	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_02.txt <==
 #### GRANDAB g =  0.2       
SNR 		 FER		
0		0.432481	
0.5		0.372029	
1		0.319784	
1.5		0.241211	
2		0.156453	
2.5		0.123937	
3		0.0977759	
3.5		0.0509553	
4		0.0385854	
4.5		0.0207035	
5		0.0110577	
5.5		0.00523953	
6		0.00279394	
6.5		0.00103605	
7		0.000451262	
7.5		0.00013688	
8		5.83001e-05	
8.5		1.72086e-05	
9		6.55733e-06	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_02_12_08.txt <==
 #### GRANDMO g =  0.2 Burst 1 12 Burst 2 8
SNR 		 FER		
0		0.466614	
0.5		0.406335	
1		0.303071	
1.5		0.241713	
2		0.180928	
2.5		0.14403	
3		0.104395	
3.5		0.0833295	
4		0.0515887	
4.5		0.0330308	
5		0.0210815	
5.5		0.0120481	
6		0.00699764	
6.5		0.00489341	
7		0.00268575	
7.5		0.00153233	
8		0.000708004	
8.5		0.000305261	
9		0.000140241	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_02_16_16.txt <==
 #### GRANDMO g =  0.2 Burst 1 16 Burst 2 16
SNR 		 FER		
0		0.46149	
0.5		0.381155	
1		0.301888	
1.5		0.243762	
2		0.176031	
2.5		0.145306	
3		0.0983955	
3.5		0.0681126	
4		0.046943	
4.5		0.0305499	
5		0.0156736	
5.5		0.00904548	
6		0.00463218	
6.5		0.00238862	
7		0.00130327	
7.5		0.000578358	
8		0.000394028	
8.5		0.000151434	
9		7.85579e-05	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_02_16_8.txt <==
 #### GRANDMO g =  0.2 Burst 1 16 Burst 2 8
SNR 		 FER		
0		0.428545	
0.5		0.392923	
1		0.289597	
1.5		0.238274	
2		0.167628	
2.5		0.12834	
3		0.110453	
3.5		0.0641434	
4		0.0408497	
4.5		0.0264203	
5		0.0147633	
5.5		0.00893565	
6		0.00407493	
6.5		0.00251754	
7		0.00128513	
7.5		0.000566215	
8		0.000352767	
8.5		0.000140262	
9		6.78355e-05	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_02_8_8.txt <==
 #### GRANDMO g =  0.2 Burst 1 8 Burst 2 8
SNR 		 FER		
0		0.496829	
0.5		0.441929	
1		0.339628	
1.5		0.30256	
2		0.235844	
2.5		0.157456	
3		0.127123	
3.5		0.121988	
4		0.0848314	
4.5		0.0476468	
5		0.0308511	
5.5		0.024113	
6		0.0146911	
6.5		0.00996397	
7		0.00608086	
7.5		0.00320812	
8		0.00187451	
8.5		0.000987902	
9		0.000418854	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_04.txt <==
 #### GRANDAB g =  0.4       
SNR 		 FER		
0		0.772501	
0.5		0.642578	
1		0.506586	
1.5		0.432439	
2		0.371223	
2.5		0.271391	
3		0.177709	
3.5		0.13069	
4		0.0891634	
4.5		0.0438425	
5		0.0299626	
5.5		0.0143311	
6		0.00563525	
6.5		0.00264556	
7		0.000874514	
7.5		0.000311049	
8		0.000104755	
8.5		2.99714e-05	
9		5.40519e-06	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_04_16_0.txt <==
 #### GRANDMO g =  0.4 Burst 1 16 Burst 2 0
SNR 		 FER		
0		0.884466	
0.5		0.787657	
1		0.729642	
1.5		0.596404	
2		0.530897	
2.5		0.480407	
3		0.319202	
3.5		0.211996	
4		0.161281	
4.5		0.0964664	
5		0.0533135	
5.5		0.0318565	
6		0.0132504	
6.5		0.00501605	
7		0.00213526	
7.5		0.000805537	
8		0.00022338	
8.5		7.03621e-05	
9		2.00302e-05	
9.5		6.24014e-06	
10		1.77156e-06	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_04_16_01.txt <==
 #### GRANDMO g =  0.4 Burst 1 16 Burst 2 1
SNR 		 FER		
0		0.872872	
0.5		0.733438	
1		0.664023	
1.5		0.566197	
2		0.446521	
2.5		0.436241	
3		0.294333	
3.5		0.174363	
4		0.133411	
4.5		0.0936613	
5		0.0425526	
5.5		0.0264061	
6		0.0110516	
6.5		0.00422188	
7		0.00182459	
7.5		0.00062546	
8		0.000207573	
8.5		6.35201e-05	
9		1.72841e-05	
9.5		5.29706e-06	
10		1.91061e-06	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_04_16_12.txt <==
 #### GRANDMO g =  0.4 Burst 1 16 Burst 2 12
SNR 		 FER		
0		0.807064	
0.5		0.718254	
1		0.578444	
1.5		0.557487	
2		0.428282	
2.5		0.337662	
3		0.236588	
3.5		0.177329	
4		0.109827	
4.5		0.0759571	
5		0.0408255	
5.5		0.0230651	
6		0.00911551	
6.5		0.00352906	
7		0.00159045	
7.5		0.000516889	
8		0.000201435	
8.5		6.00384e-05	
9		1.51222e-05	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_04_16_16.txt <==
 #### GRANDMO g =  0.4 Burst 1 16 Burst 2 16
SNR 		 FER		
0		0.80933	
0.5		0.747742	
1		0.624717	
1.5		0.567355	
2		0.424608	
2.5		0.37361	
3		0.265527	
3.5		0.170657	
4		0.113569	
4.5		0.0788848	
5		0.0410916	
5.5		0.0263258	
6		0.00967895	
6.5		0.00393519	
7		0.00163792	
7.5		0.000573835	
8		0.00019199	
8.5		6.11298e-05	
9		1.47897e-05	
9.5		5.70755e-06	
10		1.59028e-06	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_04_16_2.txt <==
 #### GRANDMO g =  0.4 Burst 1 16 Burst 2 2
SNR 		 FER		
0		0.816003	
0.5		0.676839	
1		0.570414	
1.5		0.520664	
2		0.440838	
2.5		0.32462	
3		0.220994	
3.5		0.165553	
4		0.0963191	
4.5		0.0764981	
5		0.0335943	
5.5		0.0199972	
6		0.00886403	
6.5		0.00346506	
7		0.00136307	
7.5		0.00048942	
8		0.000161164	
8.5		5.73193e-05	
9		1.59633e-05	
9.5		5.09335e-06	
10		1.74665e-06	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_04_16_4.txt <==
 #### GRANDMO g =  0.4 Burst 1 16 Burst 2 4
SNR 		 FER		
0		0.780505	
0.5		0.671124	
1		0.545599	
1.5		0.466056	
2		0.371842	
2.5		0.291611	
3		0.1846	
3.5		0.163	
4		0.0965212	
4.5		0.054867	
5		0.031794	
5.5		0.0145497	
6		0.00693164	
6.5		0.0031484	
7		0.00113187	
7.5		0.00040377	
8		0.000137704	
8.5		4.69198e-05	
9		1.56472e-05	
9.5		4.48411e-06	
10		1.62097e-06	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_04_16_8.txt <==
 #### GRANDMO g =  0.4 Burst 1 16 Burst 2 8
SNR 		 FER		
0		0.802145	
0.5		0.708383	
1		0.557787	
1.5		0.527903	
2		0.387647	
2.5		0.291115	
3		0.222062	
3.5		0.162782	
4		0.0941555	
4.5		0.0679412	
5		0.0357706	
5.5		0.0206905	
6		0.00768109	
6.5		0.00298487	
7		0.00126579	
7.5		0.000445394	
8		0.000153279	
8.5		5.31498e-05	
9		1.30417e-05
9.5		5.75e-6	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_04_4_4.txt <==
 #### GRANDMO g =  0.4 Burst 1 4 Burst 2 4
SNR 		 FER		
0		0.782684	
0.5		0.702373	
1		0.550221	
1.5		0.494605	
2		0.38269	
2.5		0.307276	
3		0.250493	
3.5		0.193078	
4		0.123538	
4.5		0.0983866	
5		0.0650687	
5.5		0.0409697	
6		0.0260119	
6.5		0.0161094	
7		0.00853342	
7.5		0.0049778	
8		0.00282829	
8.5		0.00143129	
9		0.000683759	
9.5		0.000340778	
10		0.00011045	
10.5		3.69995e-05	
11		1.34582e-05	
11.5		3.33196e-06	
12		8.88193e-07	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_04_8_0.txt <==
 #### GRANDMO g =  0.4 Burst 1 8 Burst 2 0
SNR 		 FER		
0		0.884466	
0.5		0.787657	
1		0.734771	
1.5		0.603468	
2		0.527924	
2.5		0.481694	
3		0.318524	
3.5		0.218612	
4		0.163738	
4.5		0.102844	
5		0.0649357	
5.5		0.0319925	
6		0.0180761	
6.5		0.00645766	
7		0.00298195	
7.5		0.00125741	
8		0.000512456	
8.5		0.000212831	
9		9.49345e-05	
9.5		4.11244e-05	
10		1.66692e-05	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_04_8_8.txt <==
 #### GRANDMO g =  0.4 Burst 1 8 Burst 2 8
SNR 		 FER		
0		0.802655	
0.5		0.696182	
1		0.56607	
1.5		0.544636	
2		0.379491	
2.5		0.297732	
3		0.230354	
3.5		0.159882	
4		0.0997225	
4.5		0.0745296	
5		0.0376247	
5.5		0.0225801	
6		0.00950156	
6.5		0.00408417	
7		0.00187389	
7.5		0.00100015	
8		0.000442801	
8.5		0.000195962	
9		9.27244e-05
9.5		3.87e-5
10		1.22e-5
10.5		4.81e-6
11		1.32e-6	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_08.txt <==
 #### GRANDAB g =  0.8       
SNR 		 FER		
0		0.954451	
0.5		0.946609	
1		0.897719	
1.5		0.779915	
2		0.659317	
2.5		0.500268	
3		0.395043	
3.5		0.243943	
4		0.1515	
4.5		0.0905167	
5		0.0562682	
5.5		0.0220331	
6		0.00697323	
6.5		0.00321831	
7		0.000969005	
7.5		0.000298962	
8		8.49016e-05	
8.5		2.40409e-05	
9		4.39422e-06	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_08_16_8.txt <==
 #### GRANDMO g =  0.8 Burst 1 16 Burst 2 8
SNR 		 FER		
0		0.976191	
0.5		0.961761	
1		0.948413	
1.5		0.876702	
2		0.694537	
2.5		0.612182	
3		0.519989	
3.5		0.364818	
4		0.224879	
4.5		0.139152	
5		0.0761373	
5.5		0.0402866	
6		0.0195523	
6.5		0.00825971	
7		0.0031796	
7.5		0.000942222	
8		0.000279058	
8.5		8.62126e-05	
9		1.87663e-05	


==> data/results/BCH_79_64/FER_BCH_GRANDMO_G_1.txt <==
 #### GRANDAB g =  1       
SNR 		 FER		
0		1	
0.5		0.964286	
1		0.919769	
1.5		0.886408	
2		0.80641	
2.5		0.658406	
3		0.518293	
3.5		0.32077	
4		0.186258	
4.5		0.0976237	
5		0.0516179	
5.5		0.0224534	
6		0.0070403	
6.5		0.00226999	
7		0.000564582	
7.5		0.000139369	
8		2.76704e-05	
8.5		3.45453e-06	
9		4.69877e-07	


==> data/results/RLC/FER_RLC_GRANDAB_G02.txt <==
 #### GRANDAB(AB = 3) g =  0.2
SNR 		 FER		
0		0.843637	
0.5		0.79025	
1		0.722545	
1.5		0.658454	
2		0.529605	
2.5		0.46228	
3		0.402943	
3.5		0.351766	
4		0.274592	
4.5		0.210999	
5		0.168038	
5.5		0.103296	
6		0.0720821	
6.5		0.0461695	
7		0.0258344	
7.5		0.0164731	
8		0.00922251	
8.5		0.00456352	
9		0.00259601	
9.5		0.00111482	
10		0.000361911	
10.5		0.000137028	
11		4.13473e-05	
11.5		1.02368e-05	
12		2.64483e-06	


==> data/results/RLC/FER_RLC_GRANDAB_G04.txt <==
 #### GRANDAB(AB = 3) g =  0.4
SNR 		 FER		
0		0.953103	
0.5		0.917561	
1		0.880448	
1.5		0.821786	
2		0.74879	
2.5		0.613302	
3		0.480544	
3.5		0.402867	
4		0.33126	
4.5		0.221147	
5		0.166415	
5.5		0.126892	
6		0.0632639	
6.5		0.041396	
7		0.0290591	
7.5		0.0151532	
8		0.00712077	
8.5		0.00377656	
9		0.00213671	
9.5		0.000854994	
10		0.000328927	
10.5		0.000100787	
11		3.64123e-05	
11.5		8.45947e-06	
12		2.56675e-06	


==> data/results/RLC/FER_RLC_GRANDAB_G08.txt <==
 #### GRANDMO g =  0.8
SNR 		 FER		
0		1	
0.5		1	
1		0.968254	
1.5		0.976912	
2		0.862446	
2.5		0.803604	
3		0.66225	
3.5		0.402104	
4		0.297468	
4.5		0.183812	
5		0.102799	
5.5		0.048399	
6		0.0194227	
6.5		0.00815808	
7		0.00442026	
7.5		0.00155857	
8		0.000839208	
8.5		0.000358524	
9		0.000154881	
9.5		7.11698e-05	
10		2.40693e-05	
10.5		7.87686e-06	
11		2.90203e-06	


==> data/results/RLC/FER_RLC_GRANDMO_G02.txt <==
 #### GRANDMO g =  0.2
SNR 		 FER		
0		0.565096	
0.5		0.500636	
1		0.35369	
1.5		0.26568	
2		0.169031	
2.5		0.145374	
3		0.0726319	
3.5		0.0487116	
4		0.0215255	
4.5		0.0107286	
5		0.00423765	
5.5		0.00207949	
6		0.000676225	
6.5		0.000251604	
7		6.16975e-05	
7.5		1.83698e-05	
8		5.09097e-06	


==> data/results/RLC/FER_RLC_GRANDMO_G02_32_16.txt <==
 #### GRANDMO g =  0.2 Burst 1 32 Burst 2 16
SNR 		 FER		
0		0.49651	
0.5		0.439576	
1		0.312011	
1.5		0.218214	
2		0.163983	
2.5		0.124276	
3		0.0644339	
3.5		0.0431794	
4		0.0240378	
4.5		0.00999373	
5		0.00475653	
5.5		0.00265546	
6		0.000921699	
6.5		0.000416619	
7		0.000142097	
7.5		6.08533e-05	
8		2.23827e-05	
8.5		9.33002e-06	
9		3.3523e-06	


==> data/results/RLC/FER_RLC_GRANDMO_G02_32_20.txt <==
 #### GRANDMO g =  0.2 Burst 1 32 Burst 2 20
SNR 		 FER		
0		0.494243	
0.5		0.410729	
1		0.312812	
1.5		0.210002	
2		0.159498	
2.5		0.115021	
3		0.0597458	
3.5		0.0369477	
4		0.0235251	
4.5		0.0093122	
5		0.00445041	
5.5		0.00206155	
6		0.000793083	
6.5		0.000346526	
7		0.000114667	
7.5		4.65978e-05	
8		2.03428e-05	
8.5		8.95383e-06	
9		3.69367e-06	


==> data/results/RLC/FER_RLC_GRANDMO_G02_32_24.txt <==
 #### GRANDMO g =  0.2 Burst 1 32 Burst 2 24
SNR 		 FER		
0		0.491035	
0.5		0.396252	
1		0.319986	
1.5		0.199471	
2		0.166804	
2.5		0.110781	
3		0.06115	
3.5		0.036489	
4		0.0234869	
4.5		0.00974092	
5		0.00423569	
5.5		0.00211984	
6		0.000835908	
6.5		0.000326072	
7		0.000103318	
7.5		4.27615e-05	
8		1.93666e-05	
8.5		9.02705e-06	
9		3.39568e-06	


==> data/results/RLC/FER_RLC_GRANDMO_G04.txt <==
 #### GRANDMO g =  0.4
SNR 		 FER		
0		0.912244	
0.5		0.855858	
1		0.76343	
1.5		0.634039	
2		0.581744	
2.5		0.408901	
3		0.276747	
3.5		0.180175	
4		0.106285	
4.5		0.0492289	
5		0.0224383	
5.5		0.0107923	
6		0.00297703	
6.5		0.000927787	
7		0.000254015	
7.5		5.65179e-05	
8		1.2119e-05	
8.5		2.27098e-06	
9		3.8659e-07	


==> data/results/RLC/FER_RLC_GRANDMO_G04_32_16.txt <==
 #### GRANDMO g =  0.4 Burst 1 32 Burst 2 16
SNR 		 FER		
0		0.905339	
0.5		0.866284	
1		0.749863	
1.5		0.638188	
2		0.575036	
2.5		0.411156	
3		0.247349	
3.5		0.179023	
4		0.100053	
4.5		0.0480117	
5		0.0213856	
5.5		0.00964147	
6		0.00290103	
6.5		0.000994415	
7		0.000300847	
7.5		6.30017e-05	
8		1.7835e-05	
8.5		3.29474e-06	


==> data/results/RLC/FER_RLC_GRANDMO_G08.txt <==
 #### GRANDMO g =  0.8
SNR 		 FER		
0		1	
0.5		1	
1		0.968254	
1.5		0.976191	
2		0.859069	
2.5		0.803604	
3		0.668705	
3.5		0.38804	
4		0.288606	
4.5		0.165372	
5		0.0828782	
5.5		0.0374257	
6		0.011873	
6.5		0.00322819	
7		0.000817721	
7.5		0.000174882	
8		4.15654e-05	
8.5		6.35141e-06	
9		8.25201e-07	


==> data/results/RLC/FER_RLC_GRANDMO_G08_32_08.txt <==
 #### GRANDMO g =  0.8 Burst 1 32 Burst 2 8
SNR 		 FER		
0		1	
0.5		1	
1		0.992064	
1.5		0.976912	
2		0.933983	
2.5		0.92018	
3		0.689837	
3.5		0.550422	
4		0.341946	
4.5		0.210456	
5		0.116487	
5.5		0.0488201	
6		0.0169215	
6.5		0.00564963	
7		0.00161288	
7.5		0.000349459	
8		6.66369e-05	
8.5		1.1633e-05	
9		1.97067e-06	

